Consensus on an Unknown Torus with Dense Byzantine Faults

We present a solution to consensus on a torus with Byzantine faults. Any solution to classic consensus that is tolerant to $f$ Byzantine faults requires $2f+1$ node-disjoint paths. Due to limited torus connectivity, this bound necessitates spatial separation between faults. Our solution does not require this many disjoint paths and tolerates dense faults. Specifically, we consider the case where all faults are in one column. We address the version of consensus where only processes in fault-free columns must agree. We prove that even this weaker version is not solvable if the column may be completely faulty. We then present a solution for the case where at least one row is fault-free. The correct processes share orientation but do not know the identities of other processes or the torus dimensions. The communication is synchronous. To achieve our solution, we build and prove correct an all-to-all broadcast algorithm $\mathcal{BAT}$ that guarantees delivery to all processes in fault-free columns. We use this algorithm to solve our weak consensus problem. Our solution, $\mathcal{CBAT}$, runs in $O(H+W)$ rounds, where $H$ and $W$ are torus height and width respectively. We extend our consensus solution to the fixed message size model where it runs in $O(H^3W^2)$ rounds. Our results are immediately applicable if the faults are located in a single row, rather than a column.

==> reply.txt <==

REVIEWER 1
> 
> 
>
> Overall this paper is an interesting read on an elegant problem.
> Unfortunately, I have currently a couple of issues which prevent me
> to accept it:
>
> - A first problem is regarding the correctness of BAT.
> More specifically, I do not understand how BAT always terminates
>   because no gray node may finish the North Phase.
>
> Indeed, later phases require that in the critical column at least
>  one gray node receives its own message (line 16).
> This can be prevented by the black nodes.  The proof in Appendix is
> not much helping here to understand the solution.

The grey node does not finish its own North Phase, yet it relays the
goEast/goWest messages from the white processes in the same row. This
allows the white nodes in the grey-white row to finish their
respective phases and complete the algorithm.

This misunderstanding might be from the insufficiently clear
description of BAT operation. We discuss this below. See *****

> In Lemma 6, the authors write: "According to the operation of the
> algorithm, each non-black process originates at most one goEast.".
>
> However, there is no explanation why this should hold.  (In my view,
> this can be fixed by starting the East-West Phase at a gray node,
> even with incomplete data, as soon as a goEast, or goWest, message
> is received.)

variable northDone is set to true and goEast/goWest messages are not
sent when northDone is set. That is, the flag ensures that these
messages are sent at most once. We added this clarification to the 5th
paragraph of the "BAT details" subsection.

> 
> - The paper suffers also from two presentation problems.
>   First, the pseudocode of Algorithm 1 is difficult to parse.
>   Each phase should be an action guarded by pre-conditions.
>   However, lines 12-13 are not making sense in this case.
>   Moreover, one would expect the start of a phase to disable the other
>   ones. Another presentation issue is with Algorithm 3.

*****
line 13 initiate the operation of the algorithm by sending first
message, the rest of the actions are guarded by message receipts. We
added explanations to this effect to the beginning of the description
BAT (section 3). We hope this clarifies all the misunderstandings.


> On page 3, one can read: "The topology we study is a torus whose
> dimensions: height H and width W are u nknown to the processes.",
> matching the title of the paper which claims to solve consensus on an unknown torus.
>
> However, Algorithm 3 describing CBAT relies on the knowledge of both
> parameters since they are used as variables at line 77.  This is
> solvable, because both variables are not used per se in Algorithm 3,
> but the authors should be careful when presenting their solution.

The variables H and W in CBAT are initially empty.  In CBAT, we run
BAT twice. A single run of BAT determines the width and the height of
the torus. We removed the H and W variables from Algorithm 3 to
eliminate the confusion.

> 
> # Additional comments
> 
> Some more comments can be found at the following address:
> 
> https://tinyurl.com/23atmdzb
> 
> 

- fixed paper title, added an article:  an Unknown Torus
- intro, second para, clarified the difficulty of consenus without randomization and cryptography.

- page 4, 3d para, clarified multiple message receipt and sending in a single round.

- page 4, last para, added citation to connectivity bound

- page 5, proof of Theorem 1. Good suggestion, we rewrote the proof using it.


- page 10 we fixed typos, the questions were addressed above

- page 11 it is true that a byzantine node could trigger the excecuting of line 29, however it will not pass the match function due to the left and right containing different sets of neighbors and thus fail the consistency check.

  we fixed the typo in 2nd para of CBAT description

  the algorithm comment (1) is addressed by the above discussion

REVIEWER 2


> In the concluding section, the authors speculate without any basis
> that this result can be generalized to multi-column faults.  I doubt
> this, given the known negative results about Byzantine fault
> tolerance and the very rigid connectivity in a torus.

We re-worded this to clarify that this conjecture is to be further investigated in the future.

> - Page 2: "... we address dense Byzantine faults on a torus of
>    unknown dimensions.  To achieve tolerance, we restrict fault
>    location to a single column" This seems to be a very rigid
>    restriction. It is not clear that dense faults restricted to a
>    single column is more general than sparse faults across the
>    entire network.

We reworded our problem description at the end of Introductory paragraphs (before "Related work." subsection) to stress that to achieve dense fault tolerance, we are adding the restriction of single column fault location.


>  - Page 3: notation for variables and processes is counterintuitive.
>    p.var would be more natural than var.p.

we are using UNITY notation by Chandy and Misra. We added this
clarification and a citation of their book to the beginning of
Section 3 where we start to use this notation.

> - Page 5: Fig 1, grey colour node does not match semantics on page 4
>    ("Process faults")

the processes are colored as follows: 

black: faulty
grey: correct with black processes in its column
white: correct with no black processes in its column

We re-worded the color description in subsection "Process faults." to
be more clear.

> 
> - Page 7: line -4, typo "Norht"
> 
fixed

> - Page 8: "This allows the recipients to reconstruct the topology of
> the row if one of the entries is missing" What does this mean?

We changed this para to clarify that the extra neighbor information
sent with each goEast/goWest message allows the recipient to
re-construct the sequence of processes in the recipient's row.

> - Page 9: "BAT operation is such that all white processes start the
> South Phase in the same round or not at all."  Not clear what this
> means. If they do not start in the same round, they never start the
> South Phase?  If so, how is termination guaranteed?

BAT operation is such that all white processes either initiate the
South Phase in the same round or do not initiate the South Phase at
all. Indeed, due to the actions of the black processes in the
black-white rows, the white processes may not get the matching data
and fail to start their own South Phase.  However, the white processes
in the grey-white row are guaranteed to start the South Phase. The
South Phase started by these processes, re-synchronizes white
processes and propagates the correct "matrix" information in "goSouth"
message.

We re-wrote this paragraph to make the above clear.


REVIEWER 4
 
> The consensus algorithm follows a rather standard scheme, two rounds
> of all-to-all broadcast. I guess that the correctness of this
> algorithm depends just on the fact that the underlying broadcast
> algorithm is correct, isn't it ? It would be useful to clarify.

We now state this at the beginning of CBAT correctness proof section. 


==> reply2.txt <==
> For final approval of your paper, please prepare a revised version
> that takes into account the following requirements:
>
> 1. Address the issue with the termination of the algorithm as outlined
> by Reviewer 1 and provide a coherent termination argument for the
> algorithm.

we described in greater detail how the actions operate in the first
paragraph of section 3 (BAT Algorithm overview). This should make it
clear why and how each phase terminates for each process

We added a paragraph to the detailed description of BAT, now page 8,
3d para from top, starting with line "Due to the actions ...". The
first reviewer had questions about this part of the algorithm.

This paragraph now explicitly discusses the behavior of the grey
process that is out of sync with the white processes. Specifically it
addresses the case where the grey process has not competed its North
Phase, yet it relays the messages of the next phase sent by white
processes on the same row. This behavior allows white processes to
proceed and eventually terminate.

The new paragraph nicely flows into the following paragraphs that
describe a specific example of such operation.


> 2. Implement the proposed changes to the presentation, including the
> pseudocode of the algorithm, as proposed by Reviewer 1.

On the suggestion of Reviewer 1, in the pseudocode of Algorithm 1
(BAT), we separated the code of BAT into (i) initial action and (ii)
receive-actions guarded by the receipt of the corresponding message.

We added an explanation of guarded command operation to the first
paragraph of section 3 (BAT overview)

